Ethical Considerations and Statistical Analysis of Industry Involvement in Machine Learning Research

Industry involvement in the machine learning (ML) community seems to be increasing. However, the quantitative scale and ethical implications of this influence are rather unknown. For this purpose, we have not only carried out an informed ethical analysis of the field, but have inspected all papers of the main ML conferences NeurIPS, CVPR, and ICML of the last 5 years - almost 11,000 papers in total. Our statistical approach focuses on conflicts of interest, innovation and gender equality. We have obtained four main findings: (1) Academic-corporate collaborations are growing in numbers. At the same time, we found that conflicts of interest are rarely disclosed. (2) Industry publishes papers about trending ML topics on average two years earlier than academia does. (3) Industry papers are not lagging behind academic papers in regard to social impact considerations. (4) Finally, we demonstrate that industrial papers fall short of their academic counterparts with respect to the ratio of gender diversity. We believe that this work is a starting point for an informed debate within and outside of the ML community.

==> ExportToLatex/Figure1bMixed.txt <==

Mixed-Effects Model (k = 15; tau^2 estimator: REML)

   logLik   deviance        AIC        BIC       AICc 
 25.70112  -51.40224  -41.40224  -39.41276  -29.40224   

tau^2 (estimated amount of residual heterogeneity):     0.00033 (SE = 0.00024)
tau (square root of estimated tau^2 value):             0.01805
I^2 (residual heterogeneity / unaccounted variability): 60.15%
H^2 (unaccounted variability / sampling variability):   2.51
R^2 (amount of heterogeneity accounted for):            90.76%

Test for Residual Heterogeneity:
QE(df = 11) = 28.56154, p-val = 0.00265

Test of Moderators (coefficients 2:4):
QM(df = 3) = 82.75463, p-val < .00001

Model Results:

                    estimate       se      zval     pval      ci.lb      ci.ub 
intrcpt            -71.98876  8.60753  -8.36346  <.00001  -88.85922  -55.11831 
Year                 0.03578  0.00427   8.38334  <.00001    0.02741    0.04414 
ConferenceICML       0.05066  0.01533   3.30363  0.00095    0.02060    0.08072 
ConferenceNeurIPS    0.01356  0.01426   0.95089  0.34166   -0.01439    0.04150 



==> ExportToLatex/Figure1bPrivate.txt <==

Mixed-Effects Model (k = 15; tau^2 estimator: REML)

   logLik   deviance        AIC        BIC       AICc 
 37.23966  -74.47931  -64.47931  -62.48984  -52.47931   

tau^2 (estimated amount of residual heterogeneity):     0 (SE = 0.00003)
tau (square root of estimated tau^2 value):             0
I^2 (residual heterogeneity / unaccounted variability): 0.00%
H^2 (unaccounted variability / sampling variability):   1.00
R^2 (amount of heterogeneity accounted for):            100.00%

Test for Residual Heterogeneity:
QE(df = 11) = 5.94779, p-val = 0.87682

Test of Moderators (coefficients 2:4):
QM(df = 3) = 65.59239, p-val < .00001

Model Results:

                   estimate       se      zval     pval     ci.lb    ci.ub 
intrcpt            -1.26103  3.48674  -0.36166  0.71760  -8.09492  5.57285 
Year                0.00065  0.00173   0.37580  0.70707  -0.00274  0.00404 
ConferenceICML      0.03693  0.00660   5.59441  <.00001   0.02399  0.04987 
ConferenceNeurIPS   0.04001  0.00555   7.20410  <.00001   0.02913  0.05090 



==> ExportToLatex/Figure1bPublic.txt <==

Mixed-Effects Model (k = 15; tau^2 estimator: REML)

   logLik   deviance        AIC        BIC       AICc 
 25.11645  -50.23290  -40.23290  -38.24343  -28.23290   

tau^2 (estimated amount of residual heterogeneity):     0.00017 (SE = 0.00021)
tau (square root of estimated tau^2 value):             0.01291
I^2 (residual heterogeneity / unaccounted variability): 33.07%
H^2 (unaccounted variability / sampling variability):   1.49
R^2 (amount of heterogeneity accounted for):            94.68%

Test for Residual Heterogeneity:
QE(df = 11) = 17.48406, p-val = 0.09435

Test of Moderators (coefficients 2:4):
QM(df = 3) = 80.65303, p-val < .00001

Model Results:

                   estimate       se      zval     pval     ci.lb     ci.ub 
intrcpt            59.36487  8.39702   7.06975  <.00001  42.90700  75.82273 
Year               -0.02910  0.00416  -6.99134  <.00001  -0.03726  -0.02094 
ConferenceICML     -0.07278  0.01493  -4.87477  <.00001  -0.10204  -0.04352 
ConferenceNeurIPS  -0.05190  0.01351  -3.84104  0.00012  -0.07838  -0.02542 



==> ExportToLatex/Figure2.txt <==

Mixed-Effects Model (k = 15; tau^2 estimator: REML)

   logLik   deviance        AIC        BIC       AICc 
 23.97264  -47.94528  -37.94528  -35.95580  -25.94528   

tau^2 (estimated amount of residual heterogeneity):     0.00040 (SE = 0.00031)
tau (square root of estimated tau^2 value):             0.01990
I^2 (residual heterogeneity / unaccounted variability): 54.15%
H^2 (unaccounted variability / sampling variability):   2.18
R^2 (amount of heterogeneity accounted for):            0.00%

Test for Residual Heterogeneity:
QE(df = 11) = 23.92550, p-val = 0.01305

Test of Moderators (coefficients 2:4):
QM(df = 3) = 1.95982, p-val = 0.58079

Model Results:

                   estimate       se      zval     pval      ci.lb    ci.ub 
intrcpt            -9.60675  9.91590  -0.96882  0.33263  -29.04156  9.82805 
Year                0.00485  0.00492   0.98664  0.32382   -0.00479  0.01449 
ConferenceICML     -0.01597  0.01714  -0.93214  0.35126   -0.04956  0.01761 
ConferenceNeurIPS  -0.01292  0.01718  -0.75217  0.45195   -0.04658  0.02074 



==> ExportToLatex/Figure3a.txt <==

Call:
glm.nb(formula = CitationCount ~ Year + Conference + Type, data = DataFigure3a, 
    init.theta = 0.4963353512, link = log)

Deviance Residuals: 
    Min       1Q   Median       3Q      Max  
-2.4750  -1.1320  -0.6233  -0.0250  13.4232  

Coefficients:
                    Estimate Std. Error z value Pr(>|z|)
(Intercept)       1494.40994   22.12978   67.53   <2e-16
Year                -0.73907    0.01097  -67.37   <2e-16
ConferenceICML      -0.70696    0.03914  -18.06   <2e-16
ConferenceNeurIPS   -0.98047    0.03406  -28.79   <2e-16
TypeIndustry         0.98497    0.05457   18.05   <2e-16
TypeMixed            0.54534    0.03612   15.10   <2e-16

(Dispersion parameter for Negative Binomial(0.4963) family taken to be 1)

    Null deviance: 16232  on 9467  degrees of freedom
Residual deviance: 11086  on 9462  degrees of freedom
AIC: 73714

Number of Fisher Scoring iterations: 1


              Theta:  0.49634 
          Std. Err.:  0.00694 

 2 x log-likelihood:  -73699.77800 


==> ExportToLatex/Figure3b.txt <==

Mixed-Effects Model (k = 45; tau^2 estimator: REML)

   logLik   deviance        AIC        BIC       AICc 
 42.52198  -85.04396  -71.04396  -59.39902  -67.43105   

tau^2 (estimated amount of residual heterogeneity):     0.00524 (SE = 0.00154)
tau (square root of estimated tau^2 value):             0.07239
R^2 (amount of heterogeneity accounted for):            86.77%

Test of Moderators (coefficients 2:6):
QM(df = 5) = 240.95369, p-val < .00001

Model Results:

                     estimate        se       zval     pval       ci.lb       ci.ub 
intrcpt            -230.12876  17.65614  -13.03392  <.00001  -264.73417  -195.52336 
Year                  0.11419   0.00875   13.04385  <.00001     0.09703     0.13135 
ConferenceICML        0.15158   0.03068    4.94016  <.00001     0.09144     0.21171 
ConferenceNeurIPS     0.16907   0.02978    5.67766  <.00001     0.11071     0.22744 
TypeIndustry          0.11515   0.03133    3.67575  0.00024     0.05375     0.17655 
TypeMixed             0.07043   0.02897    2.43097  0.01506     0.01365     0.12721 



==> ExportToLatex/Figure3c.txt <==

Mixed-Effects Model (k = 45; tau^2 estimator: REML)

    logLik    deviance         AIC         BIC        AICc 
  74.24908  -148.49817  -134.49817  -122.85324  -130.88526   

tau^2 (estimated amount of residual heterogeneity):     0.00044 (SE = 0.00025)
tau (square root of estimated tau^2 value):             0.02109
I^2 (residual heterogeneity / unaccounted variability): 41.70%
H^2 (unaccounted variability / sampling variability):   1.72
R^2 (amount of heterogeneity accounted for):            81.89%

Test for Residual Heterogeneity:
QE(df = 39) = 64.11733, p-val = 0.00684

Test of Moderators (coefficients 2:6):
QM(df = 5) = 82.39395, p-val < .00001

Model Results:

                    estimate       se      zval     pval      ci.lb      ci.ub 
intrcpt            -65.23549  7.58347  -8.60232  <.00001  -80.09882  -50.37215 
Year                 0.03241  0.00376   8.62113  <.00001    0.02504    0.03978 
ConferenceICML       0.01735  0.01324   1.31032  0.19009   -0.00860    0.04330 
ConferenceNeurIPS    0.01395  0.01227   1.13695  0.25556   -0.01010    0.03801 
TypeIndustry        -0.03110  0.01467  -2.12054  0.03396   -0.05985   -0.00236 
TypeMixed            0.00036  0.01213   0.02926  0.97666   -0.02343    0.02414 



==> ExportToLatex/Figure4a.txt <==

Fixed-Effects with Moderators Model (k = 30)

    logLik    deviance         AIC         BIC        AICc 
  86.60293    26.02250  -163.20586  -156.19987  -160.70586   

I^2 (residual heterogeneity / unaccounted variability): 3.93%
H^2 (unaccounted variability / sampling variability):   1.04

Test for Residual Heterogeneity:
QE(df = 25) = 26.02250, p-val = 0.40640

Test of Moderators (coefficients 2:5):
QM(df = 4) = 133.31054, p-val < .00001

Model Results:

                      estimate       se      zval     pval      ci.lb      ci.ub 
intrcpt              -19.36623  3.19982  -6.05229  <.00001  -25.63776  -13.09470 
Year                   0.00967  0.00159   6.09832  <.00001    0.00656    0.01278 
ConferenceICML        -0.03468  0.00570  -6.08202  <.00001   -0.04585   -0.02350 
ConferenceNeurIPS     -0.01684  0.00511  -3.29610  0.00098   -0.02685   -0.00683 
AffiliationIndustry   -0.04131  0.00591  -6.99407  <.00001   -0.05289   -0.02974 



==> ExportToLatex/Figure4b.txt <==

Fixed-Effects with Moderators Model (k = 30)

    logLik    deviance         AIC         BIC        AICc 
  60.83768    52.29951  -111.67537  -104.66938  -109.17537   

I^2 (residual heterogeneity / unaccounted variability): 52.20%
H^2 (unaccounted variability / sampling variability):   2.09

Test for Residual Heterogeneity:
QE(df = 25) = 52.29951, p-val = 0.00110

Test of Moderators (coefficients 2:5):
QM(df = 4) = 89.80504, p-val < .00001

Model Results:

                     estimate       se      zval     pval      ci.lb     ci.ub 
intrcpt              -7.86349  4.88807  -1.60871  0.10768  -17.44393   1.71695 
Year                  0.00396  0.00242   1.63414  0.10223   -0.00079   0.00871 
ConferenceICML       -0.02544  0.00867  -2.93457  0.00334   -0.04243  -0.00845 
ConferenceNeurIPS    -0.00854  0.00801  -1.06549  0.28665   -0.02424   0.00717 
AffiliationIndustry  -0.07262  0.00824  -8.81558  <.00001   -0.08876  -0.05647 


